LookHere: Vision Transformers with Directed Attention Generalize and Extrapolate

High-resolution images offer more information about scenes that can improve model accuracy. However, the dominant model architecture in computer vision, the vision transformer (ViT), cannot effectively leverage larger images without finetuning -- ViTs poorly extrapolate to more patches at test time, although transformers offer sequence length flexibility. We attribute this shortcoming to the current patch position encoding methods, which create a distribution shift when extrapolating. We propose a drop-in replacement for the position encoding of plain ViTs that restricts attention heads to fixed fields of view, pointed in different directions, using 2D attention masks. Our novel method, called LookHere, provides translation-equivariance, ensures attention head diversity, and limits the distribution shift that attention heads face when extrapolating. We demonstrate that LookHere improves performance on classification (avg. 1.6%), against adversarial attack (avg. 5.4%), and decreases calibration error (avg. 1.5%) -- on ImageNet without extrapolation. With extrapolation, LookHere outperforms the current SoTA position encoding method, 2D-RoPE, by 21.7% on ImageNet when trained at $224^2$ px and tested at $1024^2$ px. Additionally, we release a high-resolution test set to improve the evaluation of high-resolution image classifiers, called ImageNet-HR.

==> distance_size_data/dist_1024_p.csv <==
Distance,LH-180,LH-90,LH-45,Factorized,2D-RoPE,2D-sincos,1D-learn,RPE-learn,Fourier,2D-ALiBi
0,-19.317214370849655,-13.042737953345817,-10.63340711731653,-27.88183211305977,-32.61535841988763,-24.578579942107957,-22.790737272262895,-47.2331006300017,-24.77439128213861,-20.3558658266644
1,-15.198568872987472,-10.211091234347048,-8.93023255813954,-29.37388193202146,-30.54025044722719,-25.516994633273704,-24.457960644007148,-45.28085867620751,-25.016100178890877,-16.822898032200364
2,-12.320760598503744,-8.59569825436408,-6.982543640897765,-30.751246882793016,-27.634039900249384,-26.278054862842893,-24.493453865336654,-42.92394014962594,-25.397443890274317,-14.463840399002493
3,-9.616555082166766,-6.548995739500918,-5.4656116859403525,-30.785149117468052,-26.41509433962264,-26.427267194157032,-24.674376141205112,-39.09920876445527,-26.695069993913574,-13.304930006086424
4,-5.785891089108919,-3.836633663366329,-3.0321782178217793,-25.55693069306931,-20.420792079207928,-20.544554455445542,-19.987623762376234,-30.04331683168317,-21.318069306930692,-8.818069306930687


==> distance_size_data/dist_320_p.csv <==
Distance,LH-180,LH-90,LH-45,Factorized,2D-RoPE,2D-sincos,1D-learn,RPE-learn,Fourier,2D-ALiBi
0,1.038651455814743,1.2004086497531041,0.876894261876382,0.14473012089222248,0.8854077983994513,0.5108121913842911,0.5789204835688788,0.42567682615358704,-0.051081219138437994,0.47675804529201393
1,0.46511627906976605,0.31484794275492556,0.8944543828264706,0.021466905187839114,0.5652951699463338,0.2647584973166417,0.06440071556350624,-0.10733452593917336,-0.07871198568872861,0.44364937388193804
2,1.2079177057356616,0.9663341645885337,1.2390897755610975,-0.677992518703241,0.662406483790523,-0.26496259351620477,-0.007793017456358964,-0.1948254364089741,-0.06234413965087171,0.8572319201994971
3,1.9476567255021338,1.9963481436396813,2.020693852708455,-0.26780279975654464,1.229458307973219,0.9616555082166744,0.7668898356664622,-0.08520998174071925,0.43822276323797205,1.460742544126603
4,4.64108910891089,4.300742574257432,4.269801980198018,0.8663366336633671,3.681930693069302,2.691831683168322,2.7846534653465427,1.5160891089108897,1.5160891089108897,3.4344059405940652


==> distance_size_data/dist_384_p.csv <==
Distance,LH-180,LH-90,LH-45,Factorized,2D-RoPE,2D-sincos,1D-learn,RPE-learn,Fourier,2D-ALiBi
0,0.22986548612293767,0.45973097224586423,0.39162268006129874,-0.8258130427379551,0.34905499744594115,-0.5363528009535212,-0.6300017027073057,-2.026221692491059,-1.1833815767069655,-0.17027073046143038
1,0.1717352415026796,0.050089445438283864,0.5509838998211114,-1.001788908765655,-0.19320214669051872,-0.7942754919499029,-0.6440071556350624,-2.032200357781755,-0.9230769230769265,-0.007155635062616739
2,0.8572319201994971,0.9741271820448927,1.4417082294264305,-1.8703241895261846,0.9039900249376509,-1.1767456359102257,-0.8182668329177023,-1.6599127182044926,-0.7793017456359186,1.317019950124687
3,2.142422398052346,2.154595252586722,2.142422398052346,-1.8624467437614145,1.4120511259890445,0.31649421789409216,-0.3651856360316508,-2.5319537431527706,-0.8764455264759663,1.6068167985392567
4,5.507425742574257,4.672029702970304,5.198019801980203,-0.4950495049504955,4.176980198019797,1.8873762376237724,2.382425742574268,-0.556930693069313,0.7425742574257432,3.991336633663367


==> distance_size_data/dist_512_p.csv <==
Distance,LH-180,LH-90,LH-45,Factorized,2D-RoPE,2D-sincos,1D-learn,RPE-learn,Fourier,2D-ALiBi
0,-1.8304103524604098,-1.3195981610761187,-0.7406776775072399,-4.290822407628125,-1.8985186446449864,-3.822577898859192,-3.0989272943980906,-8.164481525625744,-4.299335944151206,-2.179465349906351
1,-1.1377459749552732,-0.8729874776386426,-0.5438282647584947,-4.636851520572449,-1.8032200357781747,-3.570661896243288,-3.6207513416815718,-6.855098389982106,-3.5062611806797928,-1.4597495527728044
2,-0.28834164588528166,0.20261845386534416,0.662406483790523,-5.361596009975056,-1.2312967581047385,-4.317331670822943,-4.1147132169575995,-7.029301745635907,-4.04457605985038,-0.16365336658354934
3,1.3877054169202707,2.0693852708460025,2.4345709068776644,-5.5264759586122985,-0.37735849056603765,-2.958003651856367,-3.9805234327449757,-7.97321972002435,-4.869141813755329,0.5112598904443155
4,5.35272277227723,5.1670792079208,4.857673267326734,-4.207920792079212,2.7846534653465316,-1.8254950495049438,-1.8254950495049438,-5.167079207920788,-2.7846534653465316,3.001237623762376


==> distance_size_data/dist_768_p.csv <==
Distance,LH-180,LH-90,LH-45,Factorized,2D-RoPE,2D-sincos,1D-learn,RPE-learn,Fourier,2D-ALiBi
0,-8.147454452579606,-6.163800442703904,-4.818661672058577,-15.111527328452235,-10.463136386855098,-13.085305635961186,-12.497871615869228,-26.17061127192235,-13.340711731653332,-9.237187127532776
1,-5.903398926654746,-4.4436493738819305,-3.9785330948121644,-15.828264758497312,-9.63148479427549,-13.388193202146681,-13.860465116279064,-23.119856887298738,-13.631484794275494,-7.298747763864045
2,-4.317331670822943,-3.117206982543641,-2.275561097256862,-16.66926433915212,-8.712593516209477,-14.495012468827928,-14.292394014962595,-21.65679551122195,-13.739089775561098,-5.71228179551122
3,-2.020693852708455,-1.0346926354230068,-0.7547169811320753,-17.638466220328674,-8.496652465003041,-14.035301278149737,-13.889227023737071,-21.30249543517956,-14.948265368228853,-4.808277541083383
4,0.9282178217821735,1.144801980198018,0.4331683168316891,-15.34653465346535,-5.290841584158423,-11.138613861386137,-11.231435643564346,-17.14108910891089,-12.283415841584155,-1.4542079207920722


==> distance_size_data/size_1024_p.csv <==
Size,LH-180,LH-90,LH-45,Factorized,2D-RoPE,2D-sincos,1D-learn,RPE-learn,Fourier,2D-ALiBi
0,-9.529633113828783,-6.142991533396048,-5.371589840075264,-29.44496707431796,-24.816556914393228,-24.36500470366886,-23.58419567262464,-37.422389463781755,-24.957666980244593,-12.66227657572907
1,-11.99009991749932,-8.360069667247227,-7.076725639380321,-30.699422495187456,-27.445228710239256,-26.65688880740673,-24.64937207810065,-41.87368228068568,-25.859382161518006,-15.024291869098905
2,-13.459801264679317,-9.55736224028907,-7.732610659439931,-29.738030713640473,-29.349593495934954,-25.374887082204157,-24.31797651309846,-44.02890695573622,-24.977416440831078,-15.194218608852761
3,-16.086289969338598,-11.311870346035914,-9.35173017958827,-29.20499342969777,-31.384143670608843,-25.94174332019272,-24.014454664914588,-47.18572054314498,-25.657030223390276,-17.564607971966705
4,-20.23247366509263,-12.931347620777334,-10.739799007143723,-27.158251604310458,-33.03063324857731,-24.022278726238046,-22.157646204140935,-46.47051701174477,-23.792226661823467,-20.644145780360823


==> distance_size_data/size_320_p.csv <==
Size,LH-180,LH-90,LH-45,Factorized,2D-RoPE,2D-sincos,1D-learn,RPE-learn,Fourier,2D-ALiBi
0,2.85042333019756,2.615239887111942,2.7657572906867323,-0.15051740357479026,1.7591721542803418,1.411100658513642,1.5239887111947348,0.3292568203198454,0.8466603951081786,2.1919096895578583
1,0.971674763956365,1.072508937574479,1.1825098542487922,-0.7883399028325133,0.6783389861582112,-0.2933357777981427,-0.07333394444953845,-0.2933357777981538,-0.36666972224768113,0.6508387569896468
2,0.7407407407407418,0.46973803071364006,1.1201445347786776,-0.09033423667570428,0.6775067750677488,0.1626016260162677,0.11743450767841557,-0.19873532068653832,-0.07226738934056343,0.8130081300812941
3,0.7446342531756467,0.6022777047744232,0.6022777047744121,-0.03285151116951823,0.6898817345597941,0.22996057818659432,-0.08760402978537085,-0.021901007446334386,0.08760402978537085,0.26281208935611255
4,1.1260443152924071,1.3318803729264972,1.0776123017314454,0.6538321830730109,1.0776123017314454,0.8717762440973442,0.8475602373168689,0.8838842474875874,0.12108003390240984,0.4964281389998715


==> distance_size_data/size_384_p.csv <==
Size,LH-180,LH-90,LH-45,Factorized,2D-RoPE,2D-sincos,1D-learn,RPE-learn,Fourier,2D-ALiBi
0,3.066792097836313,2.7093132643461915,3.1514581373471295,-1.4769520225776045,2.0507996237064896,0.47977422389464675,0.5268109125117659,-2.0884289746001983,-0.2916274694261589,2.4929444967074277
1,0.6875057292144104,1.1366761389678293,1.173343111192604,-2.007516729306069,0.8250068750572881,-1.1458428820240174,-1.0083417361811398,-2.090017416811807,-1.0358419653497042,0.770006416720137
2,0.596205962059615,0.21680216802167918,0.849141824751587,-1.1472448057814,0.126467931345986,-0.5871725383920445,-0.6413730803974671,-1.5627822944896064,-0.9485094850948506,0.4245709123757879
3,0.0985545335085325,0.2518615856329398,0.4927726675427069,-1.1717038983793282,0.20805957074025994,-1.1717038983793282,-0.7555847568988194,-2.2996057818659654,-0.974594831362241,0.3504161191414834
4,0.4722121322193962,0.665940186463243,0.6054001695120492,-0.43588812204867766,0.4843201356096394,0.09686402712192344,-0.3390240949267431,-1.5498244339508416,-0.9444242644387923,-0.23005206441457648


==> distance_size_data/size_512_p.csv <==
Size,LH-180,LH-90,LH-45,Factorized,2D-RoPE,2D-sincos,1D-learn,RPE-learn,Fourier,2D-ALiBi
0,2.323612417685794,2.793979303857008,3.0009407337723393,-5.315145813734712,0.338664158043267,-2.9915333960489177,-3.160865475070551,-7.394167450611477,-4.176857949200374,1.2888052681091278
1,-0.1925016041800398,0.34833623613530484,0.6783389861582223,-5.252543771198093,-1.2008433403611796,-4.13420111834265,-4.45503712530938,-7.122559354661295,-4.418370153084606,-0.4216701805848433
2,-0.6775067750677488,-0.6233062330623373,0.14453477868111575,-5.067750677506777,-1.6350496838301698,-3.6675700090334162,-3.685636856368557,-6.847335140018062,-3.3785004516711847,-1.1020776874435478
3,-1.423565484012268,-1.171703898379317,-0.7774857643451649,-4.785370127025845,-1.620674551029344,-3.9640823477880005,-3.7669732807709133,-7.7639071397284205,-3.9640823477879894,-1.4345159877354297
4,-1.7556604915849428,-0.8838842474875985,-0.7143722000242159,-3.559752996730847,-1.8162005085361477,-3.232836905194336,-2.5426807119505956,-7.3979900714372215,-4.140937159462399,-2.179440610243377


==> distance_size_data/size_768_p.csv <==
Size,LH-180,LH-90,LH-45,Factorized,2D-RoPE,2D-sincos,1D-learn,RPE-learn,Fourier,2D-ALiBi
0,-1.6556914393226707,-0.5268109125117659,-0.8090310442144921,-17.008466603951078,-7.8363123236124155,-13.27375352775164,-13.226716839134522,-20.611476952022578,-13.894637817497657,-3.922859830667924
1,-4.180034833623614,-2.9975249793748215,-2.1266843890365705,-17.325144376203127,-8.662572188101569,-14.510954257952147,-14.593454945457884,-21.39517829315244,-14.42845357044642,-6.361719680997346
2,-4.733514001806693,-3.974706413730811,-3.125564588979224,-15.826558265582658,-9.259259259259256,-13.495934959349587,-13.766937669376688,-22.285456187895214,-13.52303523035231,-6.495031616982838
3,-6.909767849321069,-5.332895313184405,-4.577310556285596,-15.757774857643458,-9.636443276390716,-13.918090232150682,-13.523872098116508,-24.989049496276827,-13.699080157687249,-7.544897065264999
4,-8.293982322315053,-5.84816563748638,-4.6010412882915634,-14.311660007264804,-10.642934980021801,-12.374379464826257,-11.93849134277758,-25.596319166969373,-12.846591597045641,-9.21419057997337


==> extrap_data/graph1.csv <==
Resolution,LH-180,LH-90,LH-45,Factorized,2D-RoPE,2D-sincos,1D-learn,RPE-learn,Fourier,2D-ALiBi
224,81.31,81.02,81.06,79.86,80.38,79.05,79.45,79.86,79.69,79.54
320,82.65,82.22,82.45,79.73,81.40,79.48,79.89,79.94,79.80,80.44
384,82.38,82.08,82.38,78.56,81.16,78.56,79.02,77.96,78.85,80.38
448,81.86,81.91,82.19,76.98,80.47,77.12,77.52,75.40,77.47,79.63
512,81.11,81.19,81.62,74.97,79.23,75.43,75.89,72.59,75.68,78.86
768,76.59,77.12,78.13,63.71,71.28,65.48,65.95,57.16,65.97,72.97
1024,69.24,71.58,73.15,50.46,51.41,53.71,55.67,36.80,54.58,63.62

==> extrap_data/graph2.csv <==
Resolution,LH-180,LH-90,LH-45,Factorized,2D-RoPE,2D-sincos,1D-learn,RPE-learn,Fourier,2D-ALiBi
224,13.53,13.15,13.41,11.00,13.03,10.45,10.97,9.85,11.36,10.45
320,18.04,17.92,17.99,11.44,16.08,12.52,12.91,11.17,12.72,13.33
384,19.09,19.93,19.73,10.41,17.60,11.87,11.97,9.51,12.63,14.99
448,19.84,20.57,20.77,9.67,17.84,10.61,10.44,8.11,11.37,15.13
512,19.49,20.05,20.55,8.05,16.05,9.16,8.95,6.45,9.96,14.23
768,12.52,12.89,14.21,3.04,7.53,3.84,3.79,2.55,4.05,8.48
1024,6.63,8.13,8.35,1.33,2.12,1.48,1.95,0.99,1.87,4.51

==> extrap_data/graph3.csv <==
Resolution,LH-180,LH-90,LH-45,Factorized,2D-RoPE,2D-sincos,1D-learn,RPE-learn,Fourier,2D-ALiBi
224,70.70,70.28,69.65,69.11,69.34,67.86,68.49,68.57,68.30,68.47
320,72.03,72.15,71.99,68.71,70.38,68.23,68.78,68.56,68.43,69.25
384,72.15,71.50,71.98,66.62,70.27,66.96,67.47,66.54,67.43,69.21
448,71.05,71.39,71.93,65.06,68.99,65.11,65.77,63.40,65.57,68.66
512,69.96,70.35,71.09,62.29,67.44,62.74,63.31,59.35,63.14,67.28
768,63.88,64.49,66.51,48.58,56.70,50.64,51.11,41.56,51.25,59.19
1024,55.84,58.30,60.26,37.41,37.18,39.57,40.97,24.37,39.22,49.88

==> extrap_data/graph4.csv <==
Resolution,LH-180,LH-90,LH-45,Factorized,2D-RoPE,2D-sincos,1D-learn,RPE-learn,Fourier,2D-ALiBi
224,32.10,31.77,32.12,29.99,32.45,29.11,29.64,29.10,29.73,28.26
320,30.26,30.33,30.53,25.89,29.76,26.30,26.73,24.21,26.33,26.54
384,27.58,27.99,28.38,23.03,27.48,23.53,23.66,19.41,23.31,24.45
448,24.90,25.71,25.97,20.21,24.72,20.84,20.93,15.31,20.57,22.25
512,22.64,23.44,23.87,17.78,21.09,18.41,18.65,12.17,18.11,20.23
768,15.56,17.52,18.14,10.70,12.00,11.45,12.13,4.83,11.53,12.83
1024,11.23,12.61,14.11,7.00,4.00,7.08,8.46,1.85,7.65,7.78

==> extrap_data/graph5.csv <==
Resolution,LH-180,LH-90,LH-45,Factorized,2D-RoPE,2D-sincos,1D-learn,RPE-learn,Fourier,2D-ALiBi
224,89.86,89.90,89.46,87.86,88.78,87.58,88.28,88.22,88.14,87.70
320,90.60,90.36,90.30,87.78,89.38,87.94,88.76,88.12,88.40,88.62
384,89.94,90.10,90.16,86.90,88.70,87.02,87.36,86.38,87.48,88.30
448,88.80,89.20,89.62,86.00,88.02,85.78,86.04,84.18,86.18,87.32
512,88.08,88.62,89.04,84.10,86.90,84.18,84.44,81.64,84.76,86.42
768,83.56,84.90,85.30,74.64,79.14,75.46,75.76,66.68,76.04,79.96
1024,76.14,79.68,80.48,63.86,60.30,64.62,65.14,48.40,64.66,71.56

==> extrap_data/graph6.csv <==
Resolution,LH-180,LH-90,LH-45,Factorized,2D-RoPE,2D-sincos,1D-learn,RPE-learn,Fourier,2D-ALiBi
224,86.53,86.44,86.23,85.30,85.64,84.62,84.97,85.46,85.13,85.15
320,87.63,87.44,87.45,85.08,86.43,84.76,85.17,85.50,85.17,85.66
384,87.35,87.26,87.32,84.01,86.20,83.95,84.42,83.72,84.30,85.49
448,87.05,87.00,87.02,82.63,85.67,82.80,83.06,81.45,83.05,84.74
512,86.46,86.38,86.57,80.65,84.61,81.26,81.41,78.81,81.33,84.02
768,82.17,82.68,83.67,69.15,77.03,71.19,71.75,63.00,71.56,78.13
1024,75.22,77.48,79.01,55.22,56.71,58.91,61.00,41.10,59.80,68.80

==> extrap_data_smaller/graph1.csv <==
Resolution,LH-180,LH-90,LH-45,Factorized,2D-RoPE,2D-sincos,1D-learn,RPE-learn,Fourier,2D-ALiBi
64,24.96,24.98,27.47,0.69,22.25,1.00,0.88,19.09,0.47,2.90
80,43.21,42.21,45.48,3.65,41.95,2.74,2.24,35.09,1.16,19.65
96,56.77,55.72,57.65,20.30,55.76,16.66,13.34,48.71,6.41,41.97
112,65.43,64.47,65.65,44.24,64.76,51.68,51.79,59.37,45.41,58.60
128,72.31,72.05,72.41,64.47,71.50,66.74,66.53,69.28,65.62,68.73
144,74.50,73.93,74.28,70.89,73.45,71.33,71.24,71.72,71.16,71.60
160,76.87,76.61,76.53,74.43,75.72,74.27,74.58,74.74,74.78,74.55
176,78.78,78.16,78.43,76.60,77.56,76.43,76.47,76.86,76.74,76.44
192,79.84,79.46,79.54,78.03,78.83,77.53,77.86,78.32,78.03,77.90
208,80.80,80.35,80.40,78.85,79.65,78.44,78.79,79.09,78.97,78.78
224,81.31,81.02,81.06,79.86,80.38,79.05,79.45,79.86,79.69,79.54

==> extrap_data_smaller/graph2.csv <==
Resolution,LH-180,LH-90,LH-45,Factorized,2D-RoPE,2D-sincos,1D-learn,RPE-learn,Fourier,2D-ALiBi
64,0.89,0.85,0.80,0.04,0.77,0.04,0.00,0.51,0.00,0.21
80,1.53,1.45,1.45,0.15,1.37,0.15,0.05,0.71,0.05,0.75
96,2.01,1.97,2.04,0.59,2.17,0.59,0.37,1.13,0.23,1.04
112,3.07,2.92,3.07,1.51,2.97,1.79,1.84,1.76,1.48,2.00
128,5.32,4.69,5.16,3.39,5.09,3.81,3.36,2.76,3.20,3.64
144,4.88,4.84,4.87,3.89,4.44,4.05,3.60,3.07,3.64,3.41
160,6.00,5.92,5.97,4.76,5.61,4.92,4.96,4.08,5.01,4.91
176,7.28,7.15,7.27,6.15,6.67,5.95,6.13,5.08,5.57,5.59
192,8.61,8.25,8.71,7.57,8.27,6.96,7.17,6.16,7.33,6.83
208,10.08,10.19,10.45,8.59,10.25,8.15,8.68,7.41,8.67,8.01
224,13.53,13.15,13.41,11.00,13.03,10.45,10.97,9.85,11.36,10.45

==> extrap_data_smaller/graph3.csv <==
Resolution,LH-180,LH-90,LH-45,Factorized,2D-RoPE,2D-sincos,1D-learn,RPE-learn,Fourier,2D-ALiBi
64,18.87,18.25,20.80,0.52,16.46,0.77,0.62,14.03,0.36,2.34
80,32.42,31.67,34.41,2.64,31.64,2.11,1.74,26.45,0.90,14.28
96,44.61,42.71,45.52,14.45,43.50,12.39,9.74,37.17,4.27,31.44
112,52.26,51.26,51.98,33.01,50.99,39.08,39.07,46.77,33.76,45.59
128,60.43,59.23,60.13,51.57,59.37,54.27,53.97,56.54,52.45,56.19
144,61.80,61.36,61.13,57.51,60.26,58.18,57.73,58.52,58.07,58.07
160,64.78,64.12,64.10,61.18,63.00,61.61,61.23,61.50,61.26,61.59
176,67.06,66.05,66.25,64.09,65.42,63.93,64.04,63.68,63.89,63.98
192,68.05,67.59,67.70,65.80,66.78,65.63,65.53,65.61,65.77,65.73
208,69.08,68.78,68.79,67.03,67.67,66.14,67.30,66.98,67.40,67.11
224,70.70,70.28,69.65,69.11,69.34,67.86,68.49,68.57,68.30,68.47

==> extrap_data_smaller/graph4.csv <==
Resolution,LH-180,LH-90,LH-45,Factorized,2D-RoPE,2D-sincos,1D-learn,RPE-learn,Fourier,2D-ALiBi
64,7.15,7.51,8.96,0.17,7.06,0.23,0.19,5.31,0.04,1.25
80,13.76,13.47,15.51,1.07,13.79,0.82,0.51,10.31,0.22,4.21
96,19.18,18.79,20.85,5.42,19.79,4.82,3.25,15.46,1.73,10.46
112,23.68,22.99,24.78,13.12,23.86,16.15,15.76,19.58,13.26,17.58
128,26.23,24.89,26.51,20.64,26.55,21.68,20.76,23.36,20.66,20.67
144,28.98,28.33,29.51,25.82,29.34,26.46,26.37,25.96,26.09,24.73
160,30.76,29.91,31.03,27.97,31.09,28.32,28.32,27.47,28.39,26.26
176,31.67,31.11,31.92,28.95,31.68,29.35,29.51,28.81,29.70,27.44
192,32.41,31.79,32.42,29.77,32.84,29.85,30.16,29.49,30.54,28.24
208,32.58,32.34,32.66,29.73,33.07,29.93,30.10,29.60,30.61,28.73
224,32.10,31.77,32.12,29.99,32.45,29.11,29.64,29.10,29.73,28.26

==> extrap_data_smaller/graph5.csv <==
Resolution,LH-180,LH-90,LH-45,Factorized,2D-RoPE,2D-sincos,1D-learn,RPE-learn,Fourier,2D-ALiBi
64,33.22,32.58,36.42,0.94,29.06,1.44,1.04,24.34,0.46,3.98
80,53.50,52.92,55.22,4.60,52.18,3.14,2.48,43.80,1.20,26.74
96,67.30,66.16,68.20,26.78,66.64,20.92,16.92,58.60,7.64,51.60
112,75.50,74.56,75.78,53.38,74.66,61.28,60.90,69.46,53.18,68.24
128,82.06,81.02,81.78,74.62,81.44,76.16,76.08,78.46,75.28,78.70
144,83.74,82.94,83.24,80.10,83.02,80.16,80.50,81.04,80.00,80.72
160,85.66,85.24,85.30,82.84,85.00,83.06,83.36,83.36,82.96,83.44
176,87.00,86.80,87.32,85.06,86.48,84.76,85.36,85.22,85.62,84.76
192,87.56,87.70,87.92,86.14,87.48,85.80,86.74,86.44,86.54,86.16
208,88.76,89.10,88.64,86.60,87.94,86.10,87.06,87.14,86.84,87.16
224,89.86,89.90,89.46,87.86,88.78,87.58,88.28,88.22,88.14,87.70

==> extrap_data_smaller/graph6.csv <==
Resolution,LH-180,LH-90,LH-45,Factorized,2D-RoPE,2D-sincos,1D-learn,RPE-learn,Fourier,2D-ALiBi
64,28.25,28.00,30.74,0.77,25.21,1.17,1.03,21.80,0.60,3.50
80,48.07,46.76,50.39,4.21,46.87,3.15,2.57,39.64,1.41,22.57
96,62.50,61.31,63.23,23.10,61.69,18.90,15.17,54.69,7.44,47.06
112,71.51,70.67,71.67,49.44,70.89,57.31,57.53,65.92,50.55,64.93
128,78.50,78.19,78.46,70.77,77.77,73.12,72.91,76.11,72.14,75.31
144,80.47,80.07,80.33,77.22,79.65,77.59,77.62,78.33,77.70,78.00
160,82.78,82.53,82.43,80.63,81.71,80.48,80.65,80.99,80.84,80.73
176,84.24,83.97,84.07,82.47,83.32,82.40,82.36,82.78,82.62,82.51
192,85.23,85.09,85.02,83.55,84.29,83.31,83.57,84.07,83.63,83.71
208,86.09,85.90,85.75,84.53,84.95,84.06,84.39,84.69,84.45,84.49
224,86.53,86.44,86.23,85.30,85.64,84.62,84.97,85.46,85.13,85.15

==> extrap_data_smaller/graph7.csv <==
Resolution,LH-90,2D-RoPE
384,83.18,83.18
448,83.58,83.47
512,83.72,83.19
768,82.47,80.97
1024,80.32,76.51


==> jsd_data.csv <==
Diversity,RPE-learn,1D-learn,LH-45,LH-90,LH-180,2D-ALiBi,2D-sincos,Fourier,2D-RoPE,Factorized
1,0.1842138186097145,0.2862835019826889,0.7672704935073853,0.7497204542160034,0.7656139135360718,0.2875120937824249,0.5352607429027557,0.2702193856239319,0.42417533993721007,0.3766146421432495
2,0.19603390246629715,0.13214254081249238,0.25783486664295197,0.27329524159431456,0.28724257051944735,0.16542132794857026,0.21572000831365584,0.12510311007499694,0.1936400681734085,0.11022041216492653
3,0.13000715002417565,0.12319700866937637,0.3795902132987976,0.33513274788856506,0.26086014211177827,0.14104291051626205,0.38899793326854704,0.26359047889709475,0.2915988266468048,0.15294419527053832
4,0.2157258540391922,0.24676372557878495,0.5073008567094803,0.42520910799503325,0.20299600511789323,0.1452387437224388,0.22840578109025955,0.325120797753334,0.46399185955524447,0.17066703289747237
5,0.1969209149479866,0.10111532136797904,0.4914103388786316,0.37884851098060607,0.44918647706508635,0.2735862612724304,0.19213542342185974,0.2143713876605034,0.35384654998779297,0.16042388826608658
6,0.2762687236070633,0.06331771500408649,0.4396450012922287,0.5188552141189575,0.44242772459983826,0.33040237724781035,0.16095671504735948,0.10475997477769852,0.2844320058822632,0.07370557114481927
7,0.20602101385593413,0.12117192000150681,0.4770413786172867,0.440481698513031,0.4011068344116211,0.2898638665676117,0.08088670074939727,0.1333409547805786,0.43211541771888734,0.0920665666460991
8,0.2865433067083359,0.04243381395936012,0.47833738923072816,0.4404391646385193,0.3580056220293045,0.2807906985282898,0.10464343577623367,0.08291580528020859,0.30757822692394254,0.056232670694589613
9,0.2921835154294968,0.11123581156134606,0.4898270457983017,0.455368235707283,0.39268192946910857,0.2757349669933319,0.09705117195844651,0.06501940116286278,0.3139890193939209,0.07077470049262047
10,0.27528306245803835,0.10756324455142022,0.4706926763057709,0.4565837174654007,0.3712135463953018,0.23107081949710845,0.11337457597255707,0.09362391605973244,0.23757434338331224,0.11093961447477341
11,0.2177576169371605,0.058523375913500784,0.48720172345638274,0.4845540374517441,0.3980752855539322,0.23564756214618682,0.12575420141220092,0.11167692467570305,0.2245802626013756,0.12888239473104476
12,0.03808166682720184,0.04316875673830509,0.4338218718767166,0.38622029423713683,0.2753131538629532,0.061767290160059926,0.04432049691677094,0.022460200637578965,0.032677918672561646,0.0422165721654892
